UV-Plane Beam Mapping for Non-Terrestrial Networks in 3GPP System-Level Simulations

Due to the high altitudes and large beam sizes of satellites, the curvature of the Earth's surface can impact system-level performance. To consider this, 3GPP introduces the UV-plane beam mapping for system-level simulations of non-terrestrial networks (NTNs). This paper aims to provide a comprehensive understanding of how beams and user equipments (UEs) are placed on the UV-plane and subsequently mapped to the Earth's surface. We present a general process of projecting UEs on the UV-plane onto the Earth's surface. This process could offer a useful guideline for beam and UE deployment when evaluating the system-level performance of NTNs.

==> setup.txt <==
Update the followings from the latest manuscript
 - references folder
 - reference file list in v1.txt


